Variable Elimination in the Fourier Domain

The ability to represent complex high dimensional probability distributions in a compact form is one of the key insights in the field of graphical models. Factored representations are ubiquitous in machine learning and lead to major computational advantages. We explore a different type of compact representation based on discrete Fourier representations, complementing the classical approach based on conditional independencies. We show that a large class of probabilistic graphical models have a compact Fourier representation. This theoretical result opens up an entirely new way of approximating a probability distribution. We demonstrate the significance of this approach by applying it to the variable elimination algorithm. Compared with the traditional bucket representation and other approximate inference algorithms, we obtain significant improvements.

==> uai2010_result.csv <==
instance,mbe,Fourier (max abs),Fourier (min degree),BP ,mcmc,win/lose
bn2o-30-*,1.5908710436,0.0122339936,0.0090231945,0.0057493933,0.1831428917,9-9
or_chain-*,1.013462755,0.4350532958,0.5654161864,0.0184867556,22.0035614634,19-57
grids2_50-*,11.5749669675,1.55568999788E-005,4.44715805627E-005,0.0533547524, nan ,39-30
grids2_75-*,44.1176991685,0.002288504,0.0025296192,0.1014964997, nan ,98-4
grids2_90-*,109.418002583,0.0307707975,0.0490987317,0.2712183339, nan ,81-9
blockmap_05*,1.39216683312E-006,3.20779539813E-007,3.20779539813E-007,0.5215944646, nan,28-20
students_03*,3.88093947654E-007,7.77131453852E-008,7.77131453852E-008,1.799768127, nan ,9-7
mastermind_03*,0.5410053017,0.0775412157,0.048567787,2.2900867226, nan,26-22
mastermind_04*,0.9463173629,3.47E-008,3.47159201865E-008,1.9753923379, nan,23-9
mastermind_05*,0.3670616511,2.51135769614E-008,2.51135769614E-008,2.1915104326, nan,14-2
mastermind_06*,1.8017987728,2.89E-008,2.89486508868E-008,1.1480536018, nan ,14-2
mastermind_10*,21.1638419019,0.1774756877,0.147549737,1.754127739, nan ,13-3


bn2o-30-*,8111.4862334 , 0.028238344756 , 0.0318953865446 , 0.0214184653536 , 0.846804768745 
or_chain-*,2147483647.0 , 12973.2096897 , 2147483647.0 , 0.29191278109 , 2147483647.0 
grid2-50, 2147483647.0 , 8.44953746748e-06 , 1.79842021767e-05 , 0.0346246701977 , 2147483647.0 , 
grid2-75, 2147483647.0 , 0.00124454022626 , 0.00158149803025 , 0.065537217594 , 2147483647.0 
grid2-90, 2147483647.0 , 0.00512727319517 , 0.0130515581162 , 0.128450382126 , 2147483647.0
......
cannot compare


bn2o,3.90853454362 , 0.0120780726925 , 0.013581812831 , 0.00940309318 , 0.336864384572 
or_chain,9.62023898144 , 4.05884761964 , 5.488996734 , 0.149913837155 , 171.753724763  
grids2_50,5.11753117824 , 3.66960300002e-06 , 7.81050999987e-06 , 0.015303803785 , nan 
grids2_75,18.3438293581 , 0.0005405066645 , 0.0006868269025 , 0.0294387683514 , nan 
grids2_90,26.1612746112 , 0.00223250771415 , 0.005705572438 , 0.0559123218521 , nan
blockmap_05,1.24605000007e-06 , 4.33600000349e-09 , 4.33600000349e-09 , 0.109432000766 , nan 
students_03,2.85339999984e-06 , 1.67150000063e-07 , 1.67150000063e-07 , 2.19567003035 , nan 
mastermind_03,7.82677522195 , 0.472811836415 , 0.357211839035 , 27.6934552436 , nan 
mastermind_04,12.2999020118 , 3.63199999853e-07 , 3.63199999853e-07 , 20.5862403177 , nan
mastermind_05,4.06390523413 , 2.55825000295e-07 , 2.55825000295e-07 , 22.4703802341 , nan
mastermind_06,22.3413825254 , 3.88699999299e-07 , 3.88699999299e-07 , 17.1808168501 , nan
mastermind_10,275.823314528 , 5.63434203641 , 2.98000438145 , 26.3208473773 , nan


